System Architecture and Communication Infrastructure for the RoboVaaS project

Current advancements in waterborne autonomous systems, together with the development of cloud-based service-oriented architectures and the recent availability of low-cost underwater acoustic modems and long-range above water wireless devices, enabled the development of new applications to support ships and port activities. Unmanned Surface Vehicle (USV) can, for instance, be used to perform bathymetry and environmental data collection tasks to ensure under-keel clearance and to monitor the quality of the water. Similarly, Remotely Operated Vehicles (ROVs) can be deployed to inspect ship hulls and typical port infrastructure elements, such as quay and sheet pilling walls. In this paper we present the complete system deployed for the small-scale demonstrations of the Robotic Vessels as-a-Service (RoboVaaS) project, which introduces an on-demand service-based cloud system that dispatches Unmanned Vehicles (UVs) capable of performing the required service either autonomously or piloted. These vessels are able to interact with sensors deployed in the port and with the shore station through an integrated underwater and above water network. The developed system has been validated through sea trials and showcased through an underwater sensor data collection service. The results of the test presented in this paper provide a proof-of-concept of the system design and indicate its technical feasibility. It also shows the need for further developments for a mature technology allowing on-demand robotic maritime assistance services in real operational scenarios.

==> figures/smp_plots/data/pdr/buoy_to_seaml.dat <==
dist_min     dist_max     num_tx       num_rx       pdr          label_xaxis                              label_bar                     
     0.00000     25.00000    103.00000    100.00000     97.08738 \numrange[range-phrase=-]{  0}{ 25} 100~rx\\103~tx  
    25.00000     50.00000     57.00000     52.00000     91.22807 \numrange[range-phrase=-]{ 25}{ 50} 52~rx\\57~tx  
    50.00000     75.00000     71.00000     64.00000     90.14085 \numrange[range-phrase=-]{ 50}{ 75} 64~rx\\71~tx  
    75.00000    100.00000    106.00000     56.00000     52.83019 \numrange[range-phrase=-]{ 75}{100} 56~rx\\106~tx  
   100.00000    125.00000     80.00000      6.00000      7.50000 \numrange[range-phrase=-]{100}{125} 6~rx\\80~tx  
   125.00000    150.00000     85.00000      6.00000      7.05882 \numrange[range-phrase=-]{125}{150} 6~rx\\85~tx  
   150.00000    175.00000     97.00000      4.00000      4.12371 \numrange[range-phrase=-]{150}{175} 4~rx\\97~tx  
   175.00000    200.00000    144.00000     25.00000     17.36111 \numrange[range-phrase=-]{175}{200} 25~rx\\144~tx  
   200.00000    225.00000     83.00000      0.00000      0.00000 \numrange[range-phrase=-]{200}{225} 0~rx\\83~tx  
   225.00000    250.00000     97.00000     15.00000     15.46392 \numrange[range-phrase=-]{225}{250} 15~rx\\97~tx  
   250.00000    275.00000     15.00000      0.00000      0.00000 \numrange[range-phrase=-]{250}{275} 0~rx\\15~tx  
   275.00000    300.00000     58.00000      3.00000      5.17241 \numrange[range-phrase=-]{275}{300} 3~rx\\58~tx  


==> figures/smp_plots/data/pdr/seaml_to_buoy.dat <==
dist_min     dist_max     num_tx       num_rx       pdr          label_xaxis                              label_bar                     
     0.00000     25.00000    105.00000    102.00000     97.14286 \numrange[range-phrase=-]{  0}{ 25} 102~rx\\105~tx  
    25.00000     50.00000     56.00000     55.00000     98.21429 \numrange[range-phrase=-]{ 25}{ 50} 55~rx\\56~tx  
    50.00000     75.00000     68.00000     66.00000     97.05882 \numrange[range-phrase=-]{ 50}{ 75} 66~rx\\68~tx  
    75.00000    100.00000    111.00000     82.00000     73.87387 \numrange[range-phrase=-]{ 75}{100} 82~rx\\111~tx  
   100.00000    125.00000     80.00000     32.00000     40.00000 \numrange[range-phrase=-]{100}{125} 32~rx\\80~tx  
   125.00000    150.00000     85.00000     22.00000     25.88235 \numrange[range-phrase=-]{125}{150} 22~rx\\85~tx  
   150.00000    175.00000     96.00000     21.00000     21.87500 \numrange[range-phrase=-]{150}{175} 21~rx\\96~tx  
   175.00000    200.00000    144.00000     58.00000     40.27778 \numrange[range-phrase=-]{175}{200} 58~rx\\144~tx  
   200.00000    225.00000     81.00000     20.00000     24.69136 \numrange[range-phrase=-]{200}{225} 20~rx\\81~tx  
   225.00000    250.00000     98.00000     23.00000     23.46939 \numrange[range-phrase=-]{225}{250} 23~rx\\98~tx  
   250.00000    275.00000     15.00000      4.00000     26.66667 \numrange[range-phrase=-]{250}{275} 4~rx\\15~tx  
   275.00000    300.00000     59.00000     10.00000     16.94915 \numrange[range-phrase=-]{275}{300} 10~rx\\59~tx  


==> figures/smp_plots/data/pdr_static/pdr.dat <==
dist_min     dist_max     num_tx       num_rx       pdr          label_xaxis                              label_bar                     
     0.00000     25.00000   1200.00000   1135.00000     94.58333 \numrange[range-phrase=-]{  0}{ 25} 1135~rx\\1200~tx  
    25.00000     50.00000   1000.00000    930.00000     93.00000 \numrange[range-phrase=-]{ 25}{ 50} 930~rx\\1000~tx  
    50.00000     75.00000    600.00000    561.00000     93.50000 \numrange[range-phrase=-]{ 50}{ 75} 561~rx\\600~tx  
    75.00000    100.00000    400.00000    256.00000     64.00000 \numrange[range-phrase=-]{ 75}{100} 256~rx\\400~tx  
   100.00000    125.00000    600.00000    599.00000     99.83333 \numrange[range-phrase=-]{100}{125} 599~rx\\600~tx  
   125.00000    150.00000    200.00000    124.00000     62.00000 \numrange[range-phrase=-]{125}{150} 124~rx\\200~tx  
   150.00000    175.00000      0.00000      0.00000      0.00000 \numrange[range-phrase=-]{150}{175} 0~rx\\0~tx  
   175.00000    200.00000    400.00000      4.00000      1.00000 \numrange[range-phrase=-]{175}{200} 4~rx\\400~tx  
   200.00000    225.00000    400.00000     55.00000     13.75000 \numrange[range-phrase=-]{200}{225} 55~rx\\400~tx  
   225.00000    250.00000      0.00000      0.00000      0.00000 \numrange[range-phrase=-]{225}{250} 0~rx\\0~tx  
   250.00000    275.00000      0.00000      0.00000      0.00000 \numrange[range-phrase=-]{250}{275} 0~rx\\0~tx  
   275.00000    300.00000    800.00000      0.00000      0.00000 \numrange[range-phrase=-]{275}{300} 0~rx\\800~tx  
   300.00000    325.00000   2000.00000   1181.00000     59.05000 \numrange[range-phrase=-]{300}{325} 1181~rx\\2000~tx  
   325.00000    350.00000   1400.00000   1077.00000     76.92857 \numrange[range-phrase=-]{325}{350} 1077~rx\\1400~tx  
   350.00000    375.00000    200.00000    119.00000     59.50000 \numrange[range-phrase=-]{350}{375} 119~rx\\200~tx  


==> figures/smp_plots/pdr.plot.inc <==
\input{setup/pgfplots_setup}
\input{setup/color_setup}

% requires
% \newcommand{\data}{}

\pgfplotsset{width=7cm, height=3.1cm}
\begin{tikzpicture}
	\begin{axis}[
		ybar = 5pt,
		bar width=12pt,
		%
		xmin = 10, xmax = 320,
		xtick = data,
		xticklabels from table = {\data}{label_xaxis},
		xticklabel style = {rotate=45,},
		xlabel = Communication distance (\si{\metre}),
		xlabel style={inner sep = 0pt, yshift=.5ex},
		%
		ymin = 0, ymax = 115,
		ytick = {0,25,...,100},
		minor x tick num = 1,
		ylabel =  PDR (\si{\percent}),
		ylabel style={inner sep = 0pt, yshift=-.8ex},
		y tick label style={/pgf/number format/precision=0},
		%
		%
		every node near coord/.append style={
			anchor = center,
			align = right, 
			text width = 15pt, 
			xshift = 0pt,
			yshift = 7pt,
			%
			fill = tuhh_white,
			text opacity=1,
			fill opacity=0.8,
			inner sep=0pt,
			%
			text = tuhh_black,
			font = \ssmall,
			}
		%every node near coord/.append style={tuhh_black}
		%
	]
	
		\addplot[tuhh_darkred,fill=tuhh_darkred,postaction={pattern=north east lines},nodes near coords,point meta=explicit symbolic] table [x = dist_max, y = pdr, meta = label_bar] {\data};
	\end{axis}
\end{tikzpicture}

==> figures/smp_plots/psd.plot.inc <==
\input{setup/pgfplots_setup}
\input{setup/color_setup}

% requires
% \newcommand{\data}{}

\pgfplotsset{set layers}

\newcommand{\showPassBand}{%
  \begin{scope}
  \begin{pgfonlayer}{axis background}
    \clip(rel axis cs:0,0) rectangle (rel axis cs:1,1);
    \draw[draw = tuhh_gray, fill = tuhh_yellow, fill opacity = 0.5, postaction={pattern=north west lines, pattern color=pink-8-3}] (axis cs:50,-300) rectangle (axis cs:75,200);
  \end{pgfonlayer}
  \end{scope}
}


\pgfplotsset{width=6cm, height=2.2cm}
\begin{tikzpicture}
  \begin{axis}[
   xmin = 0, xmax = 100,
   xtick = {0,20,...,100},
   minor x tick num = 3,
   %
   xlabel = frequency (\si{\kilo\hertz}),
   %
   x tick label style={/pgf/number format/precision=0},
   xlabel style={yshift = 0ex, inner sep = 0.0pt,},
   %xlabel near ticks,
   %
   %
   ymin = -50, ymax = 0,
   ytick = {-60,-50,...,0},
   minor y tick num = 3,
   %
   ylabel = PSD (\si{\decibel\per\hertz}),
   %
   y tick label style={/pgf/number format/precision=0},
   ylabel style={inner sep = 0pt,},
   %ylabel near ticks,
   %
   no markers,
  ]
	\showPassBand
	
    \addplot+[tuhh_darkturquoise, line width = 0.8pt ]
       table[x = f, y = psd] {\data};   

  \end{axis}
\end{tikzpicture}

